Self-consistent Modeling of Inductively Coupled Plasma Discharges

The purpose of this work is the development of a self-consistent multi-physics modeling framework for ICP discharges. Unlike a monolithic approach, the hydrodynamics and electromagnetic field are handled by separate solvers, all developed within the Center for Hypersonics and Entry Systems Studies (CHESS) at the University of Illinois. Hydrodynamics is modeled using HEGEL , a finite volume solver for non-equilibrium plasmas. This solver is interfaced with the PLATO library, which is responsible for evaluating all plasma-related quantities (e.g., thermodynamic and transport properties). The electric field is handled by FLUX , a finite element solver. Coupling is realized using the PRE CICE open-source library. Applications are here presented and discussed to demonstrate the effectiveness of the proposed modeling strategy.

==> pics/res/lte/T_david.dat <==
-0.07975609756097563 387.7221324717284
-0.07585365853658538 407.1082390953143
-0.07243902439024391 465.26655896607554
-0.06975609756097562 581.5831987075944
-0.06731707317073171 833.6025848142162
-0.06585365853658537 1066.235864297254
-0.06463414634146342 1376.413570274637
-0.06341463414634146 1667.2051696284325
-0.06243902439024391 1996.7689822294033
-0.06146341463414635 2268.174474959613
-0.06048780487804878 2578.352180936996
-0.058536585365853655 2869.143780290793
-0.05634146341463414 3101.777059773831
-0.0548780487804878 3392.5686591276262
-0.05390243902439025 3644.58804523425
-0.05292682926829269 3974.151857835219
-0.051951219512195126 4381.260096930535
-0.050975609756097565 4652.665589660744
-0.04975609756097561 4885.298869143781
-0.0475609756097561 5176.090468497578
-0.045365853658536584 5428.109854604201
-0.04121951219512196 5777.059773828756
-0.038536585365853665 6009.693053311794
-0.03560975609756098 6300.484652665591
-0.033414634146341465 6591.276252019387
-0.031707317073170746 6959.612277867529
-0.03024390243902439 7347.334410339258
-0.029512195121951218 7618.739903069468
-0.02902439024390245 7909.531502423264
-0.028048780487804875 8219.709208400647
-0.027073170731707313 8510.500807754444
-0.02585365853658536 8878.836833602585
-0.02439024390243902 9208.400646203556
-0.022682926829268285 9557.35056542811
-0.020487804878048785 9867.528271405494
-0.01731707317073171 10080.775444264946
-0.013170731707317071 10235.864297253636
-0.008048780487804871 10313.408723747982
-0.004146341463414624 10332.794830371568
0.00024390243902440434 10332.794830371568
0.0039024390243902612 10332.794830371568
0.00829268292682929 10313.408723747982
0.0124390243902439 10235.864297253636
0.016097560975609757 10138.933764135703
0.019024390243902442 9964.458804523427
0.021463414634146347 9731.825525040389
0.02390243902439025 9441.033925686592
0.025365853658536566 9150.242326332796
0.026341463414634156 8801.29240710824
0.027317073170731718 8510.500807754444
0.028292682926829252 8161.550888529888
0.02926829268292684 7870.759289176091
0.030243902439024403 7483.037156704363
0.031219512195121937 7172.85945072698
0.03243902439024392 6804.523424878838
0.03414634146341462 6494.345718901455
0.03682926829268292 6164.781906300486
0.0397560975609756 5932.1486268174485
0.04195121951219512 5738.287560581584
0.045121951219512194 5486.268174474961
0.0475609756097561 5253.634894991923
0.04926829268292686 5001.6155088853
0.051219512195121955 4633.279483037158
0.051951219512195154 4381.260096930535
0.05317073170731708 4071.08239095315
0.05390243902439025 3722.132471728595
0.05439024390243903 3431.340872374798
0.055853658536585374 3159.9353796445885
0.05829268292682928 2888.529886914379
0.06000000000000001 2578.352180936996
0.061707317073170745 2210.0161550888533
0.06292682926829267 1841.6801292407126
0.06463414634146343 1434.5718901453984
0.06585365853658535 1143.7802907916011
0.06756097560975612 794.8303715670463
0.0704878048780488 581.5831987075944
0.07463414634146341 445.88045234248784
0.07951219512195122 387.7221324717284


==> pics/res/lte/T_hegel.dat <==
0	10194.9389899451
0.001	10194.9881968974
0.0020537564	10195.1057564799
0.0031618041	10195.1755951099
0.004324342	10194.9474733454
0.0055411968	10193.9900460567
0.0068117878	10191.6400495768
0.0081350969	10186.9498180117
0.0095096427	10178.6355808436
0.0109334618	10165.0203150297
0.0124040972	10143.9702599504
0.0139185962	10112.8224312803
0.0154735172	10068.2735607618
0.0170649484	10006.2025951059
0.0186885357	9921.3687073214
0.0203395224	9806.9653484741
0.0220127991	9653.9476879745
0.0237029628	9449.8424141808
0.0254043839	9176.8547554057
0.02711128	8809.6709150468
0.0288177938	8318.4007807168
0.0305180734	7712.961069067
0.0322063518	7116.2606409755
0.033877025	6671.351805039
0.0355247245	6381.7121473339
0.0371443836	6175.0983580858
0.0387312958	6008.0798914276
0.0402811623	5861.5047502946
0.0417901313	5725.1111201892
0.043254824	5592.2331835139
0.0446723522	5458.1020662314
0.0460403235	5318.3914822326
0.0473568381	5167.8777885069
0.0486204763	4999.0693015457
0.0498302784	4799.7395499749
0.0509857187	4550.1174049273
0.0520866742	4230.9114240828
0.05313339	3869.377439742
0.0541264418	3551.5136268792
0.0550666977	3329.9797939811
0.0559552794	3181.6858779287
0.0567935245	3069.4907835988
0.0575829499	2974.9648476435
0.0583252171	2889.8769749573
0.0590220998	2809.9165821718
0.0596754547	2732.4374846426
0.0602871944	2655.6508937003
0.0608592638	2578.257405157
0.0613936189	2499.3247512074
0.0618922087	2418.3743794811
0.0623569596	2335.5074596777
0.0623569596	2335.3992103638
0.0627897626	2251.4445720597
0.0631924624	2167.445307701
0.0635668486	2085.0615713716
0.0639146494	2005.765819984
0.064237526	1930.6643892046
0.0645370696	1860.4099464672
0.0648147986	1795.257875016
0.0650721574	1735.1799217416
0.0653105164	1679.9766662597
0.0655311723	1629.3598570243
0.0657353489	1583.0046989504
0.0659241992	1540.5800877852
0.0660988072	1501.7649059268
0.0662601901	1466.2560970546
0.066409301	1433.7713959785
0.0665470319	1404.049696475
0.0666742158	1376.8513929044
0.0667916302	1351.9572808413
0.0669	1329.1668625373
0.067	1307.8965875711
0.0671	1285.2715643469
0.0672380541	1256.4074762173
0.067427276	1217.5645254775
0.0676840859	1166.1748213889
0.0680280019	1099.744497376
0.0684804229	1016.5266701488
0.0690618115	916.6059552124
0.0697868623	803.3541754312
0.0706580067	684.8921763207
0.0716590275	574.2703564231
0.0727520077	486.3850647499
0.0738808037	427.5453116164
0.0749815394	394.1882419827
0.0759964269	376.0846315872
0.0768849514	366.5006031506
0.0776282692	360.9802078822
0.0782268178	357.6370181792
0.0786941481	355.4373678088
0.0790503127	353.9003502006
0.0793167863	352.7931986567
0.0795134122	351.9878799738
0.0796570203	351.4022697277
0.0797611237	350.9780231939
0.0798361805	350.6719796375
0.0798900833	350.4520157206
0.0799286853	350.2943761282
0.079956274	350.1816468445
0.0799759631	350.1011611899
0.07999	350.0437624902
0.08	350.0198760781


==> pics/res/nlte/slice_x0dot235m_T_LTE.dat <==
 0.000000000E+00 1.015206144E+04
 1.000000000E-03 1.015210495E+04
 2.053756423E-03 1.015219788E+04
 3.161804065E-03 1.015219921E+04
 4.324342032E-03 1.015181006E+04
 5.541196802E-03 1.015051845E+04
 6.811787820E-03 1.014753911E+04
 8.135096891E-03 1.014175134E+04
 9.509642701E-03 1.013163365E+04
 1.093346178E-02 1.011519372E+04
 1.240409721E-02 1.008988651E+04
 1.391859616E-02 1.005250355E+04
 1.547351725E-02 9.999012321E+03
 1.706494844E-02 9.924285259E+03
 1.868853568E-02 9.821683038E+03
 2.033952237E-02 9.682439674E+03
 2.201279909E-02 9.494570750E+03
 2.370296276E-02 9.241075463E+03
 2.540438386E-02 8.897554314E+03
 2.711127999E-02 8.432669834E+03
 2.881779385E-02 7.840084535E+03
 3.051807339E-02 7.221931687E+03
 3.220635179E-02 6.737183881E+03
 3.387702497E-02 6.419750501E+03
 3.552472446E-02 6.199548518E+03
 3.714438364E-02 6.024693362E+03
 3.873129576E-02 5.872584368E+03
 4.028116235E-02 5.731575984E+03
 4.179013128E-02 5.594209502E+03
 4.325482405E-02 5.455095263E+03
 4.467235224E-02 5.309290176E+03
 4.604032355E-02 5.150619198E+03
 4.735683815E-02 4.969803057E+03
 4.862047629E-02 4.751020887E+03
 4.983027836E-02 4.468789345E+03
 5.098571866E-02 4.109710199E+03
 5.208667423E-02 3.732708421E+03
 5.313339005E-02 3.435954698E+03
 5.412644184E-02 3.241177372E+03
 5.506669768E-02 3.105724827E+03
 5.595527937E-02 2.996826736E+03
 5.679352452E-02 2.900628503E+03
 5.758294995E-02 2.810565268E+03
 5.832521710E-02 2.722796512E+03
 5.902209981E-02 2.634709762E+03
 5.967545470E-02 2.544349133E+03
 6.028719442E-02 2.450338844E+03
 6.085926382E-02 2.352171145E+03
 6.139361890E-02 2.250521283E+03
 6.189220867E-02 2.147305187E+03
 6.235695961E-02 2.045222345E+03
 6.235695961E-02 2.045094865E+03
 6.278976264E-02 1.946900783E+03
 6.319246240E-02 1.854221154E+03
 6.356684861E-02 1.768159577E+03
 6.391464937E-02 1.688978652E+03
 6.423752603E-02 1.616509737E+03
 6.453706964E-02 1.550371664E+03
 6.481479859E-02 1.490099830E+03
 6.507215742E-02 1.435213760E+03
 6.531051644E-02 1.385248290E+03
 6.553117227E-02 1.339766199E+03
 6.573534886E-02 1.298362746E+03
 6.592419918E-02 1.260665582E+03
 6.609880715E-02 1.226334200E+03
 6.626019006E-02 1.195059529E+03
 6.640930104E-02 1.166560383E+03
 6.654703187E-02 1.140581049E+03
 6.667421575E-02 1.116889974E+03
 6.679163021E-02 1.095277149E+03
 6.690000000E-02 1.075552546E+03
 6.700000000E-02 1.057197801E+03
 6.710000000E-02 1.037727709E+03
 6.723805414E-02 1.012968222E+03
 6.742727596E-02 9.797979387E+02
 6.768408591E-02 9.361962931E+02
 6.802800187E-02 8.803655826E+02
 6.848042290E-02 8.114147890E+02
 6.906181151E-02 7.304274677E+02
 6.978686232E-02 6.417584708E+02
 7.065800671E-02 5.543951037E+02
 7.165902752E-02 4.803515992E+02
 7.275200769E-02 4.265170630E+02
 7.388080369E-02 3.932804641E+02
 7.498153940E-02 3.744192294E+02
 7.599642685E-02 3.642818935E+02
 7.688495145E-02 3.589776446E+02
 7.762826921E-02 3.559479934E+02
 7.822681775E-02 3.541279497E+02
 7.869414809E-02 3.529362872E+02
 7.905031274E-02 3.521055087E+02
 7.931678632E-02 3.515076199E+02
 7.951341216E-02 3.510728815E+02
 7.965702034E-02 3.507567968E+02
 7.976112372E-02 3.505278236E+02
 7.983618049E-02 3.503626513E+02
 7.989008333E-02 3.502439391E+02
 7.992868532E-02 3.501588645E+02
 7.995627400E-02 3.500980280E+02
 7.997596307E-02 3.500545927E+02
 7.999000000E-02 3.500236168E+02
 8.000000000E-02 3.500107263E+02


==> pics/res/nlte/slice_x0dot235m_Th_david.dat <==
-0.07735917235917236 320.6526689743132
-0.07290515790515789 406.17860413702147
-0.06895728145728144 876.8072462492564
-0.07027324027324028 552.3090099117162
-0.06689898689898689 1353.949452959976
-0.065009405009405 1686.235646969616
-0.06325479325479325 2552.2565401072425
-0.06419958419958419 1979.062855440612
-0.06359221859221859 2178.4345718463965
-0.061365211365211364 3000.8429020202575
-0.060555390555390554 3318.5915750419763
-0.05954311454311454 3661.2617126144187
-0.058328383328383325 4010.162216324542
-0.05711365211365211 4359.062720034664
-0.05569646569646569 4701.732857607107
-0.05407682407682407 4991.444883009262
-0.05184981684981685 5390.633341973523
-0.04921789921789921 5651.51756215133
-0.04577616077616077 5932.513368259862
-0.04128165528165528 6111.041677950496
-0.03717181467181467 6172.099266099767
-0.032639067639067626 6185.2522612793155
-0.027960102960102956 6165.868899962086
-0.0235060885060885 6165.868899962086
-0.01905207405207404 6165.868899962086
-0.014598059598059598 6170.4000753349455
-0.010144045144045141 6190.79036451281
-0.005690030690030684 6193.055952199239
-0.001236016236016227 6215.7118290635335
0.0032179982179982303 6208.915066004245
0.0076720126720126736 6190.79036451281
0.012126027126027145 6186.259189139952
0.016580041580041588 6165.868899962086
0.02103405603405603 6165.868899962086
0.025488070488070502 6165.868899962086
0.029537174537174554 6165.868899962086
0.033991188991189 6190.79036451281
0.03925502425502425 6150.009786157081
0.04387100287100287 6046.245870118615
0.047555687555687565 5839.293874911987
0.05039006039006039 5568.446013648921
0.05261706761706764 5362.56702594378
0.05443916443916444 4994.560066078103
0.05605880605880606 4707.963223744788
0.05747599247599247 4367.369874884906
0.0586907236907237 4014.3157937496617
0.0599054549054549 3661.2617126144187
0.06091773091773092 3318.5915750419763
0.06172755172755173 3007.0732681579384
0.06253737253737254 2701.7853274115805
0.06334719334719335 2402.7277528029035
0.06415701415701416 2116.1309104695883
0.06496683496683497 1829.5340681362732
0.0665864765864766 1489.9791136326712
0.06792268092268094 1218.9581866435583
0.06942084942084942 881.7396194415869
0.07104049104049104 545.8190451849641
0.07488713988713991 344.4413396818218
0.07853133353133354 321.78546281752824



==> pics/res/nlte/slice_x0dot235m_Tve_david.dat <==
-0.07735917235917236 459.6087137419818
-0.07331006831006831 586.2298922168666
-0.07074563574563575 840.9826409575908
-0.06905850905850905 1122.387511509507
-0.06764132264132264 1410.0227481991024
-0.06642659142659142 1717.3874776580196
-0.06541431541431542 2003.9843199913348
-0.0646044946044946 2303.041894600012
-0.0637946737946738 2614.5602014840497
-0.06298485298485298 2944.7696067811303
-0.062175032175032174 3362.2041380057417
-0.061365211365211364 3805.8062070086125
-0.060555390555390554 4213.687510155447
-0.05967808467808468 4728.73111087039
-0.05893574893574893 5144.088853382441
-0.05805844305844306 5684.053918648107
-0.05731610731610731 6116.025970860641
-0.0565062865062865 6639.376726425825
-0.05569646569646569 6992.430807561068
-0.05488664488664488 7262.413340193902
-0.053874368874368875 7603.006689053784
-0.0521679607393893 8071.9286269726435
-0.050842490842490845 8341.683366733467
-0.0478007128007128 8489.229072395405
-0.04334669834669834 8527.744063064705
-0.03889268389268388 8463.174814001468
-0.03443866943866944 8347.62984199357
-0.029984654984654982 8183.37473472744
-0.025530640530640525 7982.870224478441
-0.021076626076626068 7743.850723560143
-0.01662261162261161 7474.245788875048
-0.012168597168597167 7209.172029562811
-0.00771458271458271 6992.808405508807
-0.003260568260568253 6852.341968950186
0.0011934461934462043 6819.49094749696
0.005647460647460648 6902.1848980516315
0.010506385506385524 7099.291026770987
0.014960399960399967 7349.638466121432
0.01941441441441441 7623.774576179386
0.02386842886842888 7877.520397059476
0.028322443322443325 8097.282402643124
0.032776457776457796 8275.13103602783
0.03723047223047224 8414.464678743236
0.04168448668448668 8502.822598513982
0.04613850113850115 8533.408032280779
0.050187605187605205 8374.187564317825
0.052600732600732614 8152.304609218438
0.05315694815694816 7858.036342956183
0.05443916443916444 7542.779816389537
0.05524898524898525 7268.6437063315825
0.05626126126126127 6876.130639657695
0.05727353727353729 6427.544277744679
0.05774593274593276 6049.568732058713
0.05848826848826849 5692.361073498349
0.05923060423060422 5210.546092184369
0.05970299970299972 4894.87420787521
0.06031036531036532 4658.120294643341
0.06091773091773092 4213.687510155447
0.06172755172755173 3805.8062070086125
0.06253737253737254 3362.2041380057417
0.06334719334719335 2944.7696067811303
0.06415701415701416 2614.5602014840497
0.06496683496683497 2303.041894600012
0.065979110979111 1945.8342360396482
0.0671938421938422 1617.701619455127
0.06840857340857343 1322.7976222715715
0.06982575982575984 1050.7383009261775
0.07266013266013266 703.1877098792193
0.07650678150678153 470.18145627865124
0.07934115434115435 438.0856307209033



==> pics/res/nlte/slice_x0dot47m_u_Th_Tve.dat <==
 0.000000000E+00 6.344868847E+03 6.418207975E+03 1.588973969E+02
 2.000000000E-03 6.343582811E+03 6.417366582E+03 1.587007415E+02
 4.320740318E-03 6.339075831E+03 6.414354952E+03 1.580141512E+02
 6.979329144E-03 6.329867763E+03 6.407929809E+03 1.566236263E+02
 9.980554854E-03 6.314102095E+03 6.396171573E+03 1.542809053E+02
 1.331292999E-02 6.289542547E+03 6.376233207E+03 1.507280289E+02
 1.694563828E-02 6.253612853E+03 6.344265312E+03 1.457462193E+02
 2.082729072E-02 6.203459634E+03 6.295723901E+03 1.392304328E+02
 2.488726259E-02 6.135964441E+03 6.226050641E+03 1.312710109E+02
 2.903993889E-02 6.047665541E+03 6.131345113E+03 1.221988931E+02
 3.319151311E-02 5.934816981E+03 6.008648090E+03 1.125406386E+02
 3.724827772E-02 5.794173050E+03 5.856149819E+03 1.028945173E+02
 4.112489625E-02 5.624900345E+03 5.673932933E+03 9.378575452E+01
 4.475115249E-02 5.430888040E+03 5.464667945E+03 8.556162165E+01
 4.475115249E-02 5.430888040E+03 5.464667945E+03 8.556162165E+01
 4.807612971E-02 5.221571188E+03 5.232596244E+03 7.837939555E+01
 5.106948194E-02 5.009246746E+03 4.979804697E+03 7.224538427E+01
 5.372013831E-02 4.797788261E+03 4.702000389E+03 6.708087521E+01
 5.603321899E-02 4.552876210E+03 4.391245075E+03 6.274531592E+01
 5.802606839E-02 4.225064776E+03 4.052530835E+03 5.906995119E+01
 5.972419152E-02 3.848862518E+03 3.712541122E+03 5.592598053E+01
 6.115763245E-02 3.500645001E+03 3.399921294E+03 5.323665865E+01
 6.235807231E-02 3.205484448E+03 3.128427628E+03 5.095624271E+01
 6.335671454E-02 2.960687889E+03 2.900196375E+03 4.904128792E+01
 6.418289138E-02 2.759277531E+03 2.711936754E+03 4.744620508E+01
 6.486326005E-02 2.594442173E+03 2.558430042E+03 4.612607789E+01
 6.542144055E-02 2.460096249E+03 2.434147315E+03 4.503901602E+01
 6.587795899E-02 2.350940379E+03 2.333951897E+03 4.414744365E+01
 6.587795899E-02 2.350940379E+03 2.333951897E+03 4.414744365E+01
 6.625038523E-02 2.262450960E+03 2.253365545E+03 4.341851656E+01
 6.655358104E-02 2.190829213E+03 2.188623661E+03 4.282406447E+01
 6.680000000E-02 2.132905877E+03 2.136611175E+03 4.234004066E+01
 6.700000000E-02 2.083871652E+03 2.092839622E+03 4.192778505E+01
 6.720000000E-02 2.031251721E+03 2.046157869E+03 4.148307498E+01
 6.751190402E-02 1.956753962E+03 1.980610586E+03 4.084887850E+01
 6.798715434E-02 1.845414600E+03 1.883877512E+03 3.988887576E+01
 6.868625943E-02 1.686570393E+03 1.748577465E+03 3.848808193E+01
 6.966319367E-02 1.475210774E+03 1.573596525E+03 3.654536459E+01
 7.093475802E-02 1.221386425E+03 1.369916678E+03 3.401719699E+01
 7.244508848E-02 9.583928247E+02 1.160548901E+03 3.093895007E+01
 7.405570949E-02 7.344208310E+02 9.716939708E+02 2.736678636E+01
 7.405570949E-02 7.344208310E+02 9.716939708E+02 2.736678636E+01
 7.558738099E-02 5.806331325E+02 8.220866136E+02 2.330267543E+01
 7.689324828E-02 4.914798325E+02 7.151136035E+02 1.882096208E+01
 7.790685580E-02 4.421063742E+02 6.398253308E+02 1.428217819E+01
 7.863778328E-02 4.121018131E+02 5.825094596E+02 1.019986580E+01
 7.913734984E-02 3.916459430E+02 5.349167626E+02 6.912946745E+00
 7.946640101E-02 3.771564298E+02 4.937817604E+02 4.484558944E+00
 7.967789404E-02 3.670777109E+02 4.580824307E+02 2.797874436E+00
 7.981169577E-02 3.602940831E+02 4.274754798E+02 1.675191604E+00
 7.989550088E-02 3.558580672E+02 4.017561567E+02 9.486978343E-01
 7.994766178E-02 3.530174616E+02 3.807149914E+02 4.870831461E-01
 7.998000000E-02 3.512239925E+02 3.640790809E+02 1.971622601E-01
 8.000000000E-02 3.505326695E+02 3.568220545E+02 8.568039062E-02

